Optimal LP Rounding and Linear-Time Approximation Algorithms for Clustering Edge-Colored Hypergraphs

We study the approximability of an existing framework for clustering edge-colored hypergraphs, which is closely related to chromatic correlation clustering and is motivated by machine learning and data mining applications where the goal is to cluster a set of objects based on multiway interactions of different categories or types. We present improved approximation guarantees based on linear programming, and show they are tight by proving a matching integrality gap. Our results also include new approximation hardness results, a combinatorial 2-approximation whose runtime is linear in the hypergraph size, and several new connections to well-studied objectives such as vertex cover and hypergraph multiway cut.

==> icml23-reviews.txt <==
Official Review by Reviewer fVnq
Official ReviewReviewer fVnq04 Mar 2023, 13:04 (modified: 14 Mar 2023, 08:46)Program Chairs, Area Chairs, Authors, Reviewer fVnq, Submitted, Senior Area Chairs

Summary:
: This paper considers the problem of clustering edge-colored hypergraphs, prososed by Amburg et al (2020). Given a hypergraph with k possible edge colors, the goal is to color the vertices of the hypergraph from among the same set of colors, minimizing the number of edges whose vertex colors do not coincide with the edge color. This problem is referred to as MinECC. There is also a weighted version of the problem, in which the goal is to minimize the weight of the “unsatisfied” edges. The main theoretical contributions are:

1.The canonical LP relaxation for MinECC is at least as tight, and sometimes tighter, than the relaxation via node-weighted multiway cut (Node-MC).

2.An improved rounding strategy for the MinECC LP, as well as showing optimality of the rounding strategy.

3.For the graph case, the approximation factor is improved to 4/3 (from the previous 5/3).

4.VertexCover is reducible to MinECC in an approximation-preserving way. This implies a UCG-hardness result on approximating MinECC.

5.MinECC is reducible to VertexCover, which yields a 2-approximation for MinECC. The runtime can be made linear in the hypergraph size by an implicit implementation of Pitt’s algorithm.

The proposed algorithm is evaluated on existing benchmarks as well as a vacation rental dataset.

Strengths And Weaknesses:
The algorithms and their guarantees are a clear improvement over the state-of-the-art. Moreover, the random threshold + auxiliary LP strategy is interesting, and the use of case analysis seems unavoidable, and is well-justified. The powerful complexity results put the problem into a larger context. Also, the problem is related to the well-studied correlation clustering problem. The practical motivation behind the experiments could have been stronger.

Minor points:

Line 156 in the LP relaxation should have 
.

Theorem 5.2 is missing some words.

Something is wrong with the last sentence of the “Additional notation” paragraph in Section 5.2.

What does “the guarantee for MajorityVote here is r=85” mean?

Conclusion: “tight various ways”

Questions:
What is the practical motivation for solving MinECC on the Trivago dataset?

Limitations:
N/A

Ethics Flag: No
Soundness: 4 excellent
Presentation: 4 excellent
Contribution: 3 good
Rating: 7: Accept: Technically solid paper, with high impact on at least one sub-area, or moderate-to-high impact on more than one areas, with good-to-excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.
Confidence: 2: You are willing to defend your assessment, but it is quite likely that you did not understand the central parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes


Official Review by Reviewer Tsqt

Official ReviewReviewer Tsqt02 Mar 2023, 14:28 (modified: 14 Mar 2023, 08:46)Program Chairs, Area Chairs, Authors, Reviewer Tsqt, Submitted, Senior Area Chairs
Summary:
The paper studies the problem of edge-colored clustering, where we seek to assign nodes with colors that are consistent with the hyperedges containing them. The paper presents a collection of results improving the state-of-the-art result. In particular, the paper presents an improved LP rounding algorithm, achieving a better approximation ratio matching the integrality gap; with in-depth analysis, the approximation ratio can be further improved for regular graphs. In another issue, the paper connects MINECC with vertex cover, by which new hardness results as well as a 2-approximation algorithm are presented.

Strengths And Weaknesses:
Strengths:

S1 This paper is well-written and well-organized.
S2 The paper presents a clear and complete analysis of the intended theoretical results. The leveraged techniques largely follow the classic framework of multiway cut and vertex cover, and therefore, the technical contribution is not super novel. However, to my best, the presented results indeed improve the current results on MINECC.
S3 The paper thoroughly compares the acquired results with existing results and clearly states the sources of the leveraged techniques, which is appreciated.
I thoroughly read the main manuscript and did not identify any salient weakness. A minor concern is that this paper is only remotely related to machine learning, and its technical significance might be better judged by reviewers from communities of SODA/STOC/FOCS.

Questions:
For finite 
 and 
, do the algorithms proposed in this paper meet any hardness results?

Limitations:
No potential negative societal impact was witnessed.

Ethics Flag: No
Soundness: 3 good
Presentation: 4 excellent
Contribution: 3 good
Rating: 7: Accept: Technically solid paper, with high impact on at least one sub-area, or moderate-to-high impact on more than one areas, with good-to-excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes

Official Review by Reviewer FH5S
Official ReviewReviewer FH5S01 Mar 2023, 03:59 (modified: 14 Mar 2023, 08:46)Program Chairs, Area Chairs, Authors, Reviewer FH5S, Submitted, Senior Area Chairs
Summary:
This paper studies the edge-coloring clustering problem for hypergraphs, which is a generalization of the same problem on graphs. The authors focus on an approximation viewpoint. They present both an approach based on linear programming relaxations (mainly theoretical results in this case) and algorithms that are instead combinatorial in nature (which were tested by the authors on two datasets). Moreover, the authors show that the vertex cover problem can be reduced to the studied problem in an approximation-preserving way, which enables them to prove that the edge-coloring clustering problem for hypergraphs is APX-hard.

Strengths And Weaknesses:
The contributions of this paper are strong, interesting, and worth publishing. The manuscript is overall well-written and easy to read. Moreover, the examples (especially Figure 4) are helpful. To the best of my knowledge, the results established by the authors are novel. They also provide a new dataset that can be used by the community.

I only have one real negative comment about the LP relaxation that the authors use. All my other comments deal with the clarity of the discussion. The authors can find these comments in the "Questions" paragraph.

Questions:
I start with the only issue that should be addressed before publishing this paper. It deals with the canonical LP relaxation: Equation (2). That problem, as it is written currently, is not a linear program. In fact, the constraint 
 is not linear, as the max of a finite number of points is not a linear function. Nevertheless, the min-max can be reformulated in a linear fashion IF the coefficients involved are non-negative (note that here we indeed have a min-max since the objective is 
) by replacing 
 with the constraints 
. It is important to remark that this reduction leads to an equivalent problem (indeed an LP) only if the coefficients 
 are all non-negative. Is this the case? The sign of the coefficients of the objective function is not discussed in the manuscript. While these are referred to as a "penalty" and, usually, penalties are non-negative, it needs to be clarified. And the main relaxation needs to be stated in the form of an LP.

Here are some minor comments; I hope the authors will find them useful:

Page 1, line 044, second column: it is more precise to state beforehand "Let 
 be in 
".
Page 1, after "equivalently", second column: here the reader is not familiar with the rest of the manuscript yet, and it could intuitive for them to think of node-clusters in terms of adjacency in the graph rather than in colors. Since you do not assume that the edges of the same color need to be adjacent (unless I missed it), the two ways of stating the problem are not equivalent if one thinks of clustering in terms of being adjacent. So, I would suggest the reader to be more clear in this initial intuitive section.
Page 2, line 058, first column: "ECC is NP-hard", it would be great if the authors could provide a reference or a short proof of the fact.
Page 2, line 066, first column: is it possible that 1/e is a typo and should it be 1/e^2? See e.g. https://link.springer.com/chapter/10.1007/978-3-030-58657-7_1
Page 2, line 055, second column: "2 - 1/k", possibly a typo here since no 
 appears.
Page 2, line 059-060, second column: a reference that backs up that sentence would be appreciated.
Page 2, line 096, second column: "when k is arbitrary" are you sure that you mean "arbitrary" and not "fixed"?
Page 3, line 151-160, first column: the authors should specify the vector space their variables live in.
Page 4, line 179, second column: I would suggest the authors to use a different letter for the first color threshold, since w has already been used for the linear objective function (and w_e are precisely the coefficients of the objective).
Page 5, line 251, first column: basically same advice. I would not use the letter 
 for the third time with again a different meaning. This can lead to some confusion in the reader.
Page 5, equations (6)-(7), second column: I believe that the authors forgot to use the backslash in front of "max", "s.t.", "for", "(A{...})", "(B{...})".
Page 6, line 312, second column: I guess there is a typo, it should be "r > 2". An hypergraph with r < 2 only had nodes and possibly loops and I don't think it's what the authors wanted to say.
Page 6, line 314-315, second column: "leads to runtimes" possibly?
Page 7, line 331, first column: statement of Theorem 5.2 "An instance H = (V, E, C, l) of can be [...]" the authors should say what instance is it of (I am assuming MINECC).
Page 8, section 6: I don't see any discussion about the Pitt-coloring algorithm and the approximation based on rounding the LP for the numerical experiments. Is there a reason of this?
Page 8, line 419-420, second column: "showing they are tight various ways" is a pretty weird and vague sentence. Firstly, shouldn't it be "in various ways"? Secondly, how many ways are there in which an algorithm can be tight? I would advise the authors to rephrase this sentence so to make it more clear.
Limitations:
There are no potential negative societal impacts.

Ethics Flag: No
Soundness: 3 good
Presentation: 3 good
Contribution: 4 excellent
Rating: 8: Strong Accept: Technically strong paper, with novel ideas, excellent impact on at least one area, or high-to-excellent impact on multiple areas, with excellent evaluation, resources, and reproducibility, and no unaddressed ethical considerations.
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: Yes

